Observational and Interventional Causal Learning for Regret-Minimizing Control

We explore how observational and interventional causal discovery methods can be combined. A state-of-the-art observational causal discovery algorithm for time series capable of handling latent confounders and contemporaneous effects, called LPCMCI, is extended to profit from casual constraints found through randomized control trials. Numerical results show that, given perfect interventional constraints, the reconstructed structural causal models (SCMs) of the extended LPCMCI allow 84.6% of the time for the optimal prediction of the target variable. The implementation of interventional and observational causal discovery is modular, allowing causal constraints from other sources. The second part of this thesis investigates the question of regret minimizing control by simultaneously learning a causal model and planning actions through the causal model. The idea is that an agent to optimize a measured variable first learns the system's mechanics through observational causal discovery. The agent then intervenes on the most promising variable with randomized values allowing for the exploitation and generation of new interventional data. The agent then uses the interventional data to enhance the causal model further, allowing improved actions the next time. The extended LPCMCI can be favorable compared to the original LPCMCI algorithm. The numerical results show that detecting and using interventional constraints leads to reconstructed SCMs that allow 60.9% of the time for the optimal prediction of the target variable in contrast to the baseline of 53.6% when using the original LPCMCI algorithm. Furthermore, the induced average regret decreases from 1.2 when using the original LPCMCI algorithm to 1.0 when using the extended LPCMCI algorithm with interventional discovery.

==> src/parts/frontmatter/readme_nomenclature.txt <==
Hinweise zur Benutzung der automatischen Nomenklatur.

1. 	Nomenklatur Block im Dokumenten Header einkommentieren:
		%==================================================================
		%Einheiten
		\usepackage{units}
		%%Nomenklauturpaket
		\usepackage[intoc]{nomenclTRi_A4}
		\renewcommand{\nomname}{}
		%Definition der Einheitenspalte
		\newcommand{\nomenunit}[1]{\hskip-0em\parbox{4em}{$\left[ #1 \right]$}}
		
		\makenomenclature
		%==================================================================

2. 	Zeile im Dokument zum Einbinden der Nomenklatur einkommentieren:
		%\input{src/parts/frontmatter/nomenclature.tex}

3. 	Die Variablen für die Nomenklatur können irgendwo im Dokument stehen. Beispiele befinden sich in ./src/parts/frontmatter/nomenclature.tex.

4. 	Die folgende Anweisung gilt für MikTex in Kombination mit TexWorks als Editor:
	- einmal mit pdflatex.exe kompilieren
	- einmal mit makeindex.exe und folgenden Argumenten komplilieren:
		makeindex.exe
		  $basename.nlo
		  -s
		  nomencl.ist
		  -o
		  $basename.nls
	- erneut mit pdflatex.exe kompilieren
	
